Hyper-runaway and hypervelocity white dwarf candidates in \textit{Gaia} Data Release 3: possible remnants from Ia/Iax supernova explosions or dynamical encounters

Type Ia and other peculiar supernovae (SNe) are thought to originate from the thermonuclear explosions of white dwarfs (WDs). Some of the proposed channels involve the ejection of a partly exploded WD (e.g. Iax SN remnant) or the companion of an exploding WD at extremely high velocities ($>400$ km\,s$^{-1}$). Characterisation of such hyper-runaway/hypervelocity (HVS) WDs might therefore shed light on the physics and origins of SNe. Here we analyse the \textit{Gaia} DR3 data to search for HVS WDs candidates, and peculiar sub-main-sequence (sub-MS) objects. We retrieve the previously identified HVSs, and find 46 new HVS candidates. Among these we identify two new unbound WDs and two new unbound sub-MS candidates. The remaining stars are hyper-runaway WDs and hyper-runaway sub-MS stars. The numbers and properties of the HVS WD and sub-MS candidates suggest that extreme velocity ejections ($>1000$ km\,s$^{-1}$) can accompany at most a small fraction of type Ia SNe, disfavouring a significant contribution of the D6-scenario to the origin of Ia SNe. The rate of HVS ejections following the hybrid WD reverse-detonation channel could be consistent with the identified HVSs. The numbers of lower-velocity HVS WDs could be consistent with type Iax SNe origin and/or contribution from dynamical encounters. We also searched for HVS WDs related to known SN remnants, but identified only one such candidate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
